Joint Superpixel and Self-Representation Learning for Scalable Hyperspectral Image Clustering

Subspace clustering is a powerful unsupervised approach for hyperspectral image (HSI) analysis, but its high computational and memory costs limit scalability. Superpixel segmentation can improve efficiency by reducing the number of data points to process. However, existing superpixel-based methods usually perform segmentation independently of the clustering task, often producing partitions that do not align with the subsequent clustering objective. To address this, we propose a unified end-to-end framework that jointly optimizes superpixel segmentation and subspace clustering. Its core is a feedback mechanism: a self-representation network based on unfolded Alternating Direction Method of Multipliers (ADMM) provides a model-driven signal to guide a differentiable superpixel module. This joint optimization yields clustering-aware partitions that preserve both spectral and spatial structure. Furthermore, our superpixel network learns a unique compactness parameter for each superpixel, enabling more flexible and adaptive segmentation. Extensive experiments on benchmark HSI datasets demonstrate that our method consistently achieves superior accuracy compared with state-of-the-art clustering approaches.

==> weight_vs_accuracy_salinas.dat <==
weight accuracy
0.000000 0.7786
5.000000 0.7936
10.000000 0.7892
15.000000 0.8059
20.000000 0.7893
25.000000 0.8096
30.000000 0.8024
35.000000 0.7981
40.000000 0.7978
45.000000 0.8008
50.000000 0.7853
55.000000 0.7726
60.000000 0.7602
65.000000 0.7830
70.000000 0.7614
75.000000 0.6966
80.000000 0.7740
85.000000 0.7537
90.000000 0.7432
95.000000 0.7003
100.000000 0.6965
105.000000 0.7028
110.000000 0.7001
115.000000 0.7087
120.000000 0.7032
125.000000 0.7089
130.000000 0.6993
135.000000 0.7036
140.000000 0.7036
145.000000 0.7016
150.000000 0.7120
155.000000 0.7107
160.000000 0.7072
165.000000 0.7073
170.000000 0.7083
175.000000 0.7089
180.000000 0.7116
185.000000 0.7077
190.000000 0.7087
195.000000 0.7080
200.000000 0.7054
205.000000 0.7044
210.000000 0.7074
215.000000 0.7143
220.000000 0.7128
225.000000 0.7106
230.000000 0.7082
235.000000 0.7040
240.000000 0.7044
245.000000 0.7122
250.000000 0.7065
255.000000 0.7098
260.000000 0.7038
265.000000 0.7024
270.000000 0.6948
275.000000 0.7048
280.000000 0.6951
285.000000 0.7011
290.000000 0.6977
295.000000 0.7032
300.000000 0.6951


==> weight_vs_accuracy_trento.dat <==
weight accuracy
0.000000 0.8792
5.000000 0.8471
10.000000 0.8489
15.000000 0.8904
20.000000 0.8742
25.000000 0.8518
30.000000 0.8896
35.000000 0.8728
40.000000 0.8747
45.000000 0.8688
50.000000 0.7744
55.000000 0.8554
60.000000 0.8801
65.000000 0.8490
70.000000 0.8848
75.000000 0.8809
80.000000 0.8873
85.000000 0.8553
90.000000 0.8708
95.000000 0.8710
100.000000 0.8867
105.000000 0.8631
110.000000 0.8938
115.000000 0.8585
120.000000 0.8744
125.000000 0.8817
130.000000 0.8882
135.000000 0.8902
140.000000 0.8962
145.000000 0.8951
150.000000 0.8900
155.000000 0.8834
160.000000 0.8853
165.000000 0.9025
170.000000 0.8966
175.000000 0.8903
180.000000 0.9024
185.000000 0.9035
190.000000 0.9115
195.000000 0.9045
200.000000 0.8998
205.000000 0.9074
210.000000 0.8945
215.000000 0.9028
220.000000 0.9012
225.000000 0.9003
230.000000 0.8963
235.000000 0.9030
240.000000 0.9056
245.000000 0.9022
250.000000 0.9021
255.000000 0.9027
260.000000 0.9064
265.000000 0.8983
270.000000 0.9047
275.000000 0.9003
280.000000 0.9055
285.000000 0.8972
290.000000 0.9048
295.000000 0.8263
300.000000 0.7969


==> weight_vs_accuracy_urban.dat <==
weight accuracy
0.000000 0.8111
5.000000 0.8130
10.000000 0.8176
15.000000 0.8120
20.000000 0.8215
25.000000 0.8149
30.000000 0.8303
35.000000 0.8271
40.000000 0.8304
45.000000 0.8292
50.000000 0.8297
55.000000 0.8351
60.000000 0.8275
65.000000 0.8493
70.000000 0.8452
75.000000 0.8452
80.000000 0.8372
85.000000 0.8296
90.000000 0.8328
95.000000 0.8453
100.000000 0.8386
105.000000 0.8340
110.000000 0.8276
115.000000 0.8243
120.000000 0.8293
125.000000 0.8240
130.000000 0.8199
135.000000 0.8427
140.000000 0.8218
145.000000 0.7937
150.000000 0.7984
155.000000 0.7933
160.000000 0.8200
165.000000 0.7937
170.000000 0.7897
175.000000 0.7941
180.000000 0.8045
185.000000 0.7920
190.000000 0.7926
195.000000 0.7912
200.000000 0.8006
205.000000 0.7888
210.000000 0.7982
215.000000 0.7867
220.000000 0.7930
225.000000 0.6960
230.000000 0.7934
235.000000 0.7942
240.000000 0.7984
245.000000 0.7889
250.000000 0.7905
255.000000 0.7956
260.000000 0.7976
265.000000 0.7898
270.000000 0.7176
275.000000 0.7874
280.000000 0.7922
285.000000 0.7869
290.000000 0.7874
295.000000 0.7759
300.000000 0.7862

